Non-Intrusive Binaural Speech Intelligibility Prediction from Discrete Latent Representations

Non-intrusive speech intelligibility (SI) prediction from binaural signals is useful in many applications. However, most existing signal-based measures are designed to be applied to single-channel signals. Measures specifically designed to take into account the binaural properties of the signal are often intrusive - characterised by requiring access to a clean speech signal - and typically rely on combining both channels into a single-channel signal before making predictions. This paper proposes a non-intrusive SI measure that computes features from a binaural input signal using a combination of vector quantization (VQ) and contrastive predictive coding (CPC) methods. VQ-CPC feature extraction does not rely on any model of the auditory system and is instead trained to maximise the mutual information between the input signal and output features. The computed VQ-CPC features are input to a predicting function parameterized by a neural network. Two predicting functions are considered in this paper. Both feature extractor and predicting functions are trained on simulated binaural signals with isotropic noise. They are tested on simulated signals with isotropic and real noise. For all signals, the ground truth scores are the (intrusive) deterministic binaural STOI. Results are presented in terms of correlations and MSE and demonstrate that VQ-CPC features are able to capture information relevant to modelling SI and outperform all the considered benchmarks - even when evaluating on data comprising of different noise field types.

==> make_figures/figures_data/oldenburg_MSE.txt <==
Single -14.850952095224134 -17.605384115286732
Concat -15.387012198482587 -17.885432793441694
BSIM20 -16.69096791437479 -19.21886605059549
VQ-CPC -17.25049692740832 -20.238324738215535
STOI -15.917783234609795 -15.917783234609795


==> make_figures/figures_data/oldenburg_Pearson.txt <==
Single 0.2744208521671343 0.5669359458899832
Concat 0.3159306347598666 0.6056690159770054
BSIM20 0.5402287124946834 0.758907966363963
VQ-CPC 0.5626098564832709 0.8112786804863434
STOI 0.17761521897320776 0.17761521897320776


==> make_figures/figures_data/oldenburg_Spearman.txt <==
Single 0.5210188039274265 0.7145576430783765
Concat 0.5983819599484744 0.7169526447872558
BSIM20 0.544543298900816 0.7234740382757038
VQ-CPC 0.7451355444547229 0.912904736157688
STOI 0.28416177547994154 0.28416177547994154


==> make_figures/figures_data/test_MSE.txt <==
Single -16.841716490676294 -18.880198006350664
Concat -17.454882802735266 -18.287620096342657
BSIM20 -16.352965713814292 -17.839159008053127
VQ-CPC -20.650716743863306 -22.74897069847693
STOI -17.006217691023103 -17.006217691023103


==> make_figures/figures_data/test_Pearson.txt <==
Single 0.5336169739620931 0.7463259259707785
Concat 0.6125582113046469 0.7131826035646475
BSIM20 0.44134806771418317 0.6604604816929317
VQ-CPC 0.8396257835693496 0.9056081439259058
STOI 0.7569699543247165 0.7569699543247165


==> make_figures/figures_data/test_Spearman.txt <==
Single 0.5697815892434114 0.7420115887740313
Concat 0.6861580559066941 0.7398493154789516
BSIM20 0.4574577860773699 0.6751574313922696
VQ-CPC 0.8507200358654315 0.9211473330894118
STOI 0.7329292905003643 0.7329292905003643


==> make_figures/figures_utilities/gridxy/license.txt <==
Copyright (c) 2009, Jos van der Geest
All rights reserved.

Redistribution and use in source and binary forms, with or without 
modification, are permitted provided that the following conditions are 
met:

    * Redistributions of source code must retain the above copyright 
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright 
      notice, this list of conditions and the following disclaimer in 
      the documentation and/or other materials provided with the distribution
      
THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" 
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE 
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE 
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE 
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR 
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF 
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS 
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN 
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) 
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE 
POSSIBILITY OF SUCH DAMAGE.

